The Mathematics of Human Contact: Developing a Model for Social Interaction in School Children

In this paper, we provide a statistical analysis of high-resolution contact pattern data within primary and secondary schools as collected by the SocioPatterns collaboration. Students are graphically represented as nodes in a temporally evolving network, in which links represent proximity or interaction between students. This article focuses on link- and node-level statistics, such as the on- and off-durations of links as well as the activity potential of nodes and links. Parametric models are fitted to the on- and off-durations of links, inter-event times and node activity potentials and, based on these, we propose a number of theoretical models that are able to reproduce the collected data within varying levels of accuracy. By doing so, we aim to identify the minimal network-level properties that are needed to closely match the real-world data, with the aim of combining this contact pattern model with epidemic models in future work.

==> acceptances.txt <==
\begin{tabular}{l|c|c|c|c|} \cline{2-5}
& \textbf{Model 1} & \textbf{Model 2a} & \textbf{Model 2b} & \textbf{Model 2c}\\ \hline
\multicolumn{1}{|l|}{\textbf{Active Links}} & $0$ & $0$ & $0$ & $0$\\ \hline
\multicolumn{1}{|l|}{\textbf{Active Nodes}} & $0$ & $0$ & $0$ & $0$\\ \hline
\multicolumn{1}{|l|}{\textbf{Node Activity Potential}} & $305$ & $393$ & $395$ & $379$\\ \hline
\multicolumn{1}{|l|}{\textbf{Global Clustering Coefficient}} & $61$ & $102$ & $101$ & $117$\\ \hline
\multicolumn{1}{|l|}{\textbf{Interaction Time}} & $0$ & $0$ & $0$ & $0$\\ \hline
\multicolumn{1}{|l|}{\textbf{Time Between Contacts}} & $0$ & $0$ & $0$ & $0$\\ \hline
\multicolumn{1}{|l|}{\textbf{Component Count}} & $19$ & $6$ & $6$ & $8$\\ \hline
\multicolumn{1}{|l|}{\textbf{Links per Component}} & $8$ & $21$ & $37$ & $23$\\ \hline
\multicolumn{1}{|l|}{\textbf{Nodes per Component}} & $13$ & $20$ & $35$ & $23$\\ \hline
\multicolumn{1}{|l|}{\textbf{Triangle Count}} & $61$ & $196$ & $259$ & $290$\\ \hline
\end{tabular}


==> averageaccept.txt <==
\begin{tabular}{l|c|c|c|c|} \cline{2-5}
& \textbf{Model 1} & \textbf{Model 2a} & \textbf{Model 2b} & \textbf{Model 2c}\\ \hline
\multicolumn{1}{|l|}{\textbf{Active Links}} & $0.26667$ & $0.066667$ & $0.033333$ & $0$\\ \hline
\multicolumn{1}{|l|}{\textbf{Active Nodes}} & $0.6$ & $0$ & $0$ & $0$\\ \hline
\multicolumn{1}{|l|}{\textbf{Node Activity Potential}} & $292.9$ & $391.4$ & $391.6$ & $383.3333$\\ \hline
\multicolumn{1}{|l|}{\textbf{Global Clustering Coefficient}} & $60.7$ & $105.2667$ & $105.5667$ & $121.3$\\ \hline
\multicolumn{1}{|l|}{\textbf{Interaction Time}} & $0$ & $0$ & $0$ & $0$\\ \hline
\multicolumn{1}{|l|}{\textbf{Time Between Contacts}} & $0$ & $0.033333$ & $0.033333$ & $0.033333$\\ \hline
\multicolumn{1}{|l|}{\textbf{Component Count}} & $19.1$ & $9.1333$ & $11.1$ & $8.7333$\\ \hline
\multicolumn{1}{|l|}{\textbf{Links per Component}} & $8.5$ & $29.7333$ & $33.5$ & $27.2333$\\ \hline
\multicolumn{1}{|l|}{\textbf{Nodes per Component}} & $14.3$ & $25.6$ & $29.8667$ & $23.6667$\\ \hline
\multicolumn{1}{|l|}{\textbf{Triangle Count}} & $60.8$ & $200.5333$ & $269.5667$ & $284.1333$\\ \hline
\end{tabular}


==> ksampleKS.txt <==
\begin{tabular}{l|c|c|} \cline{2-3}
& Statistic & $p$-Value \\\hline
\multicolumn{1}{|l}{\textbf{Active Links}} & $0.5896$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Active Nodes}} & $0.1105$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Node Activity Potential}} & $0.4159$ & $0.219$\\ \hline
\multicolumn{1}{|l}{\textbf{Global Clustering Coefficient}} & $0.139$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Interaction Time}} & $0.5985$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Time Between Contacts}} & $0.5399$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Component Count}} & $0.2491$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Links per Component}} & $0.06863$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Nodes per Component}} & $0.06862$ & $1$\\ \hline
\multicolumn{1}{|l}{\textbf{Triangle Count}} & $0.2493$ & $1$\\ \hline
\end{tabular}


==> pvalues.txt <==
\begin{tabular}{cc|c|c|c|c|c|c|c|c|c|c|c|} \cline{3-12}
& & \rotatebox[origin=c]{90}{\textbf{Active Links}} & \rotatebox[origin=c]{90}{\textbf{Active Nodes}} & \rotatebox[origin=c]{90}{\textbf{Node Activity Potential}} & \rotatebox[origin=c]{90}{\textbf{Global Cluster Coeff.}} & \rotatebox[origin=c]{90}{\textbf{Interaction Time}} & \rotatebox[origin=c]{90}{\textbf{Time Between Contacts}} & \rotatebox[origin=c]{90}{\textbf{Component Count}} & \rotatebox[origin=c]{90}{\textbf{Links per Component}} & \rotatebox[origin=c]{90}{\textbf{Nodes per Component}} & \rotatebox[origin=c]{90}{\textbf{Triangle Count}} \\ \hline
\multicolumn{1}{|c|}{\multirow{4}{*}{\textbf{Model 1}}} & \multicolumn{1}{c|}{min} & $5.22e-164$ & $2.733e-192$ & $0.0004323$ & $1.623e-42$ & $3.072e-64$ & $6.922e-104$ & $1.604e-169$ & $7.422e-64$ & $7.422e-64$ & $1.623e-42$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{max} & $0.008187$ & $0.03143$ & $0.9832$ & $0.8918$ & $7.748e-10$ & $1.105e-08$ & $0.9921$ & $0.165$ & $0.6033$ & $0.9229$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mean} & $0.333$ & $0.3398$ & $0.3365$ & $0.1191$ & $0.1844$ & $0.1889$ & $0.2895$ & $0.03934$ & $0.03856$ & $0.1189$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mode} & $0.07058$ & $0.05909$ & $0.3043$ & $0.03524$ & $0.1045$ & $0.08932$ & $0.01813$ & $0.009406$ & $0.006316$ & $0.03524$\\ \hline \hline
\multicolumn{1}{|c|}{\multirow{4}{*}{\textbf{Model 2a}}} & \multicolumn{1}{c|}{min} & $1.375e-184$ & $2.021e-190$ & $0.02055$ & $6.704e-35$ & $5.491e-84$ & $1.832e-69$ & $5.555e-163$ & $7.581e-75$ & $7.581e-75$ & $5.848e-34$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{max} & $0.01101$ & $6.53e-06$ & $1$ & $0.995$ & $2.135e-14$ & $0.001936$ & $0.5332$ & $0.9618$ & $0.9391$ & $1$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mean} & $0.4142$ & $0.4265$ & $0.2212$ & $0.09876$ & $0.1909$ & $0.1099$ & $0.308$ & $0.04169$ & $0.04195$ & $0.06908$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mode} & $0.06973$ & $0.1087$ & $0.1739$ & $0.01835$ & $0.1086$ & $0.05501$ & $0.03448$ & $0.004412$ & $0.00467$ & $0.002869$\\ \hline \hline
\multicolumn{1}{|c|}{\multirow{4}{*}{\textbf{Model 2b}}} & \multicolumn{1}{c|}{min} & $1.895e-190$ & $1.624e-188$ & $0.01552$ & $4.95e-20$ & $7.467e-98$ & $4.169e-76$ & $1.949e-125$ & $2.435e-64$ & $2.435e-64$ & $3.334e-19$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{max} & $0.006693$ & $0.006693$ & $1$ & $0.9246$ & $4.046e-14$ & $0.0007279$ & $0.6642$ & $0.9712$ & $0.9999$ & $1$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mean} & $0.3986$ & $0.4038$ & $0.2241$ & $0.08137$ & $0.1917$ & $0.118$ & $0.2838$ & $0.0373$ & $0.03754$ & $0.05605$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mode} & $0.07336$ & $0.07336$ & $0.2273$ & $0.06793$ & $0.1108$ & $0.05846$ & $0.03112$ & $0.004466$ & $0.003064$ & $0.005029$\\ \hline \hline
\multicolumn{1}{|c|}{\multirow{4}{*}{\textbf{Model 2c}}} & \multicolumn{1}{c|}{min} & $1.307e-197$ & $5.465e-200$ & $0.004057$ & $4.865e-21$ & $4.927e-92$ & $7.633e-71$ & $6.558e-136$ & $1.531e-57$ & $1.531e-57$ & $1.153e-16$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{max} & $6.08e-05$ & $3.106e-07$ & $1$ & $0.8156$ & $3.595e-16$ & $0.0001229$ & $0.4057$ & $0.8774$ & $0.6252$ & $1$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mean} & $0.4161$ & $0.4267$ & $0.2485$ & $0.07893$ & $0.1989$ & $0.1233$ & $0.3087$ & $0.04149$ & $0.04166$ & $0.04898$\\ \cline{2-12}
\multicolumn{1}{|c|}{} & \multicolumn{1}{c|}{mode} & $0.5195$ & $0.1199$ & $0.2273$ & $0.07942$ & $0.1186$ & $0.06514$ & $0.03836$ & $0.005304$ & $0.006754$ & $0.006151$\\ \hline
\end{tabular}

